Hyperluminous Supersoft X-Ray Sources in the Chandra Catalog

Hyperluminous supersoft X-ray sources, such as bright extragalactic sources characterized by particularly soft X-ray spectra, offer a unique opportunity to study accretion onto supermassive black holes in extreme conditions. Examples of hyperluminous supersoft sources are tidal disruption events, systems exhibiting quasi-periodic eruptions, changing-look AGN, and anomalous nuclear transients. Although these objects are rare phenomena amongst the population of X-ray sources, we developed an efficient algorithm to identify promising candidates exploiting archival observations. In this work, we present the results of a search for hyperluminous supersoft X-ray sources in the recently released Chandra catalog of serendipitous X-ray sources. This archival search has been performed via both a manual implementation of the algorithm we developed and a novel machine-learning-based approach. This search identified a new tidal disruption event, which might have occurred in an intermediate-mass black hole. This event occurred between 2001 and 2002, making it one of the first tidal disruption events ever observed by Chandra.

==> referee-report_V1.txt <==
We thank the anonymous referee for the insightful comments and suggestions that improved the quality of the paper. All modifications are highlighted in the draft in red. Below we answer in detail to each individual point.

R: A. The first main issue is with the criteria for the source selection. The authors selected sources on the basis of their significance (see comment below), HR, and luminosity. They state that an HR>-0.55, used in this work, corresponds to a photon index Gamma>~3, which is very reasonable for very soft sources. However, later on, among their best candidates, there is 2XMMi J215039.5−055335, with a Gamma~2, which is clearly harder than what was intended to achieve with the selection criterion on the HR. This source should not be in the final sample. The issue, I believe, is that they are considering the HR in the energy bands (0.5-1.2 keV)/(1.2-2 keV), while a better representation of the HSSs would be to consider the soft flux over the broadband flux. Indeed, further down in the paper, the authors found 90 contaminants (AGN), which also exhibit hard emission ("The X-ray emission of these sources passes our supersoft criterion as it is characterized by a strong soft excess dominating the energy range below 2 keV. However, they also exhibit hard X-ray emission, which can be well-reproduced by a power-law model (seen through different ranges of absorption material."; lines 211-26). I invite the authors to redo the analysis considering the HR in the band (0.5-1.2 keV)/(0.5-7 keV) and to see if there are substantial changes in the final results.
A: While we agree with the referee that the choice of employing the HR in the mid-soft band (HRms) potentially includes more spurious sources, this is not much of an issue. The filtering based on the HR and luminosity, is only the first step of our selection process, the optical classification and complete X-ray spectral analysis guarantee that all spurious sources are ultimately excluded. Furthermore, HRms gives us better diagnostics on the spectral properties below 2 keV, where virtually all of the emission of the sources we target, HSSs, is. For this same reason, HR calculated including harder bands can be affected by larger uncertainties and be overall less reliable. 

R: B. I am not entirely convinced by the relevance of the results of the ML algorithm used. First of all, out of four HSS detections, three are grouped in the same cluster, while one falls on the 'main land'. This fact alone demonstrates that the autoencoder is not enough to separate the HSSs population from the entirety of the X-ray sources. Second, the authors found these candidates in that specific cluster because "they knew where to look". A blind use of this ML method does not give any information on where the HSSs are per se. Any small cluster with very soft and soft sources could potentially host more HSSs and one cannot know that, unless they use an ad hoc pipeline for source selection, as done in the paper. Third, the very same cluster that contains three TDEs also contains many other different sources and a more refined analysis was necessary to identify another discriminant parameter (the redshift) to find the HSSs. To conclude, while this pilot study is innovative and successful, it is not exhaustive. I invite the authors to discuss biases (if any) and limitations of this approach in Sect.4.
A: The issues and concerns raised by the referee are fair, however, we think we have not properly conveyed the point of our analysis. Firstly, as argued below too, this is a pilot study, we are still investigating which factors drive the clustering of three out of four HSSs, however, this fact does not change the main conclusions of the paper nor prevented us from retrieving the newly found HSS. Secondly, the autoencoder clusters together objects with similar properties, hence a blind search would be inconclusive by definition without an apriori knowledge of the targets of the search, which is exactly the approach we took. Thirdly, X-ray catalogs do not usually include redshift information, hence it would have been impossible to train the autoencoder with that information too. The method does not pick on specific astrophysical classes, it peaks on spectral/time domain aspects of the data. The fact that specific behaviors can be degenerate over classes does not mean that the method is ineffective. On the contrary, the fact that one still needs to do some selection highlights the fact that the brain of an astronomer is not an obsolete tool in the era of AI. Finally, we developed a ML-based algorithm that successfully retrieved, in a completely independent way, the same new HSS that we found via our manual search. Hence, we are convinced that this result, although at a pilot-study stage, is relevant and worth publishing. In the text, we highlighted the sentences that we thought addressed these issues and explained our reasoning.   


Major concerns:

R: 1. L.155: "For all detections, we retrieved their fluxes". Which fluxes? As I am sure the authors know, the Chandra catalogue reports several fluxes, computed in different ways. The authors should specify whether they opted for the aperture-corrected fluxes (e.g. flux_aper) or fluxes derived from a spectral model (e.g., flux_powlaw_aper, flux_bb_aper, etc. see https://asc.harvard.edu/csc/columns/master.html). They should also justify why they choose one over the others.
A: Fixed.

R: 2. L.158: The significance was already introduced in line 156, so the acronym (S) should be there. The meaning of the significance should also be reported, since it is specific to the Chandra catalogue and not all readers might be familiar with it.
A: Fixed.

R: 3. Fig.1: Please add the error bars on the luminosities and hardness ratios. If the plot is too crowded, you can shade the error bar. (As a minor suggestion: you could also use a different color or symbol for the source J1035+57 alone, the best TDE candidate of your sample, to make it stand out.)
A: Error bars were added. We opted not to highlight the newly found TDE, to avoid crowding the plot further. The TDE is easy to locate with the table reported right below the plot.  

R: 4. L.160: If the luminosities used here are derived from the catalogue fluxes, then they are not corrected for absorption. Please specify that they are unabsorbed luminosities.
A: Fixed.

R: 5. L.173: Please specify the error on the source position (if equal to all sources) and at which confidence level or how many sigmas (the same in Fig.2).
A: We added text to specify this.

R: 6. Ll.200 and 208-209: How many detections correspond to the 24 spurious sources, 75 broad-line AGN, the 15 Seyfert 2 galaxies? Please give the numbers, to better estimate the level of contamination in terms of detections.
A: We added the information about the detections too.

R: 7. Ll.251-53: "Local backgrounds were estimated from source-free annular regions, centered on the source position.". Did you use the same radius of the background regions for all sources? Did you change it? Could you give the details in the text?
A: We added some text to better clarify how we selected the background regions. 

R: 8. Ll: 443-445: "Three out of the four HSSs' observations cluster in the same "island" of the two dimensional map.". Can you please say which are those three? Can you also attempt giving an explanation why the fourth is not there?
A: We added details about which previously known HSSs' observations cluster together. We still lack a conclusive answer about why the fourth observation is located in a different position on the map, but further investigation on this is ongoing and will address it at length in future publications. 

R: 9. Appendix A.1: If after refining the selection criteria (see major issue A.), 2XMMi J215039.5-055335 is still in the final sample, I would invite the authors to analyse the XMM-Newton data (for this source alone) to quickly see if the source was in another state when observed by XMM. If not, then they can even more safely state it is an AGN. If it is in another state, then it might need to be discussed. I am asking this because, for instance, ESO 243-49 HLX-1 (also mentioned in the paper) displays state transitions.
A: As mentioned above, further analysis for this source is not needed: the X-ray spectroscopic analysis revealed that when considering the full spectral range (0.5-7 keV) the spectrum of the source can be well modeled by a powerlaw with photon index=2 showing no spectral evolution and very limited flux variability over a decade. Furthermore, this source has not been selected by the search performed on the XMM archive, hence we can confidently exclude that the source exhibits state transitions similar to those of HLX-1. 

Minor concerns:

R: 10. The authors stress that the TDE they found is the first TDE ever observed by Chandra. While this is undeniably true, the scientific contribution of this information is not so groundbreaking, in my opinion. The authors can leave this sentence in the abstract. I leave the choice to them whether to keep it in all other appearances in the body of the paper (e.g. ll. 370-71, 491-92).
A: On the one hand we agree with the referee that this fact does not represent ground-breaking science. On the other hand, however, it highlights how rewarding archival searches can be: the data have been available for decades and if discovered sooner, precious follow-up observations could have been performed, which today are hard to justify. Therefore we removed the mention from the discussion but left it in the abstract and conclusions.

R: 11. L.57: Could you please provide a reference for this affirmation?
A: The sentence was ill-phrased and has been removed.

R: 12. Ll.80-87: Please, add a reference to Quintin+23 (https://ui.adsabs.harvard.edu/abs/2023A%26A...675A.152Q/abstract) for a candidate QPE associated with an optical TDE.
A: Reference added.

R: 13. Ll.160-176: The authors introduce the luminosity in the 0.5-7 keV energy band as a parameter for the source selection, then they explain why they do not use the ultrasoft band (0.2-0.5 keV), and then they illustrates how they computed the luminosity. I would suggest inverting the order of the sentences and explaining how the luminosity is computed right after it is introduced. Then, they can justify the non use of the ultrasoft band, which, by the way, is a very wise choice in my opinion.
A: We thank the referee for this comment. We rearranged the order of the sentences making the paragraph much clearer. 

R: 14. Ll.171-173: For reproducibility, please specify the "find mode" used for the cross-matching in TOPCAT (typically "Best" mode).
A: The matching mode is actually "best optical match for each X-ray source" as one galaxy might host multiple X-ray sources. Some text was added. 

R: 15. L.186: "that the source is significant enough..." -> better saying "that the (source) statistics is high enough...".
A: Fixed.

R: 16. Ll.191-193: "There are about four times HSS candidates in this work compared to a previous one, where the authors mined the XMM-Newton archive. This is justified with the absence of any selection criterion on the ultrasoft energy band." I invite the authors to consider whether other factors might influence the results. For instance, Chandra has a lower X-ray background overall, so it can detect fainter sources, which are part of the HSS population. This is just a thought I had. If you think it is not relevant, I am happy to hear a counterargument.
A: We thank the referee for this suggestion. The lower overall background might contribute to some extent in enlarging the sample size, but on the other hand, the loss of effective area in the soft band and the reduced average field of view of Chandra over the years would counter-balance this effect. Indeed the parent samples (before any filter is applied) have comparable sizes. Considering all this, we remain convinced that the main difference here is due to the different filtering criteria adopted.

R: 17. General: I let the authors decide if they want to add a list of all contaminants of the sample in the appendices. It might be useful to other communities looking at very bright and very soft X-ray sources, but not necessarily transients, such as AGN, and this work might represent a good starting point. However, since it is not relevant to the goal of this manuscript and it can be time consuming, there will be no implications for publication if the authors choose not to include it.
A: We thank the referee for this suggestion, but as they mentioned, this task would be time-consuming and lie outside the goal of the paper.

R: 18. L.240: "For each source, counts were extracted". The counts are never used afterwards, since the authors just work with the spectra. Consider rephrasing or removing it.
A: The sentence was rephrased.

R: 19. Fig.3: Please adjust the y-axis of the top panel to show the last spectral data point. Also, I have some concerns about the background level, because in this type of sources the X-ray background can dominate at energies >2 keV (though it should be less of a problem for Chandra). Have you checked it?
A: We did not modify the plot because to include that data point the y-axis needed to be stretched so much that it would be difficult to grasp the steepness of the other data points. We enclose the plot for the referee to examine (spec_all_yscale.png). Given the steepness of the spectrum, it is very likely that the background dominates above 2 keV, however, this is not concerning as the spectral parameters are derived from the emission below 2 keV where the source is well above the background level. 

R: 20. Ll.340-344: Have you tried fitting with a thermal component, like a bbody or a diskbb? Either in addition to or instead of the power law component? Sometimes very soft sources have thermal emission (whether this is the case for HSSs it is to be seen).
A: The best fit for the spectrum of this source is indeed a bbody model, as described at length in the previous paragraphs. In these lines we just mention that we attempted fitting the spectrum with other models, obtaining much worse statistics, hence we conclude a thermal model is the best choice for this source. We added a couple of words to further clarify this.

R: 21. L.388: "In machine learning" -> "In ML".
A: Fixed.

R: 22. Appendix A.2, A.3, A.4: Considering these subsections have all the same structure, present the same type of analysis, with the same interpretation of the results, I would suggest putting them all in one subsection, to enhance conciseness and clarity.
A: The three subsections are now merged.
